Spectroscopic triples and a chance alignment. A solution for a problem of suspicious mass ratios for SB2s from Wilson method

We selected three double-lined spectroscopic binary systems which have extreme mass ratios, if measured using the Wilson method. We analysed medium resolution spectroscopic observations and space-based photometry and find that all these systems are not SB2, but rather triple systems and a chance alignment of another star with SB1 that have an unseen component. Therefore suspicious mass ratios determined by the Wilson method for some double-lined spectroscopic binary systems aren't correct as these systems are more complex.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> TableB1.txt <==
#j03
2458802.242 -44.304 0.780
2458820.152 -14.188 0.817
2458830.141 -37.588 0.846
2458836.033 -42.888 1.171
2458852.089 16.806 0.880
2458883.994 37.598 0.965
2458890.986 77.144 0.780
2459124.326 12.263 0.784
2459148.249 68.523 2.610
2459181.120 -22.078 1.033
2459190.151 24.035 1.120
2459216.095 16.747 1.126
2459531.178 7.846 0.909
#j06
2458496.092 34.416 3.912
2458496.108 18.663 3.765
2458496.124 2.925 3.432
2458496.140 -12.504 3.602
2458496.157 -17.750 3.753
2458496.173 -26.246 3.941
2458496.189 -12.978 10.460
2458499.098 -43.974 5.073
2458499.114 -48.662 5.476
2458499.130 -57.030 7.627
2458499.146 -26.555 6.597
2458499.162 -43.810 13.389
2458499.178 -56.332 22.486
2458528.059 45.942 4.695
2458528.076 26.422 6.480
2458528.092 4.298 6.124
2458528.108 -9.182 6.159
2458542.031 -52.852 3.518
2458542.047 -46.909 3.474
2458542.064 -41.685 3.787
2458542.080 -34.865 3.520
2458826.212 93.825 2.877
2458826.229 90.808 4.740
2458826.245 92.589 3.009
2458862.155 -6.294 4.065
2458862.171 -12.774 3.825
2458862.187 -22.242 4.538
2458892.100 71.559 4.836
2458892.117 73.407 5.098
2458920.990 -20.902 3.797
2458921.007 -9.940 3.974
2458921.023 -3.752 4.464
2459146.370 85.593 2.606
2459146.386 86.376 3.040
2459146.402 90.727 3.004
2459156.345 47.406 4.598
2459156.361 56.109 5.179
2459156.392 74.355 5.471
2459156.405 76.249 6.894
2459162.327 -15.623 4.592
2459162.344 -19.555 4.693
2459162.360 -39.524 5.996
2459180.207 49.510 3.977
2459180.224 63.056 4.382
2459180.240 74.508 4.094
2459238.105 66.622 3.945
2459238.121 56.933 4.192
2459238.138 40.917 5.032
2459244.075 -15.860 4.911
2459244.091 2.053 4.046
2459244.107 12.169 4.706
2459244.124 26.514 4.446
2459244.140 39.701 4.686
2459244.156 51.029 4.691
2459266.044 -6.489 7.316
2459266.061 8.478 18.272
2459270.991 80.339 7.209
2459271.007 79.726 6.685
2459271.023 63.823 7.022
2459271.039 67.901 10.630
#j09
2458467.396 4.64 4.75
2458496.244 1.18 2.94
2458496.260 -5.88 2.31
2458496.276 -9.52 2.15
2458496.292 -15.50 2.09
2458496.309 -22.39 2.09
2458496.325 -26.30 1.98
2458510.205 114.73 2.79
2458510.221 116.15 7.10
2458512.190 -50.61 1.32
2458512.206 -51.12 1.34
2458512.222 -51.13 1.32
2458512.238 -51.80 1.36
2458512.254 -50.06 1.46
2458512.270 -49.56 1.53
2458512.286 -48.17 1.75
2458560.068 117.35 2.56
2458560.085 115.50 3.31
2458560.101 115.57 2.31
2458560.117 114.36 4.28
2458560.133 113.08 3.09
2458560.149 109.32 3.23
2458801.401 86.71 2.58
2458821.361 -28.60 1.38
2458821.378 -32.58 1.23
2458821.394 -35.83 1.21
2458821.410 -39.62 1.08
2458823.344 96.83 1.73
2458823.360 100.46 1.92
2458823.377 103.97 1.46
2458831.314 114.69 1.27
2458831.331 115.79 1.32
2458831.348 116.30 1.40
2458836.384 80.47 2.75
2458852.268 113.63 1.03
2458852.284 114.48 1.23
2458852.300 115.28 1.29
2458859.306 -10.74 5.64
2458861.267 75.88 5.81
2458861.283 77.44 4.28
2458883.168 -51.35 1.54
2458883.185 -49.13 1.29
2458883.201 -47.29 1.39
2458910.113 103.58 1.43
2458910.129 100.67 1.75
2458910.146 97.03 1.82
2458914.087 93.70 3.86
2458914.104 90.41 4.79
2458914.120 83.85 4.84
2459187.400 -13.05 3.29
2459187.416 -7.52 3.39
2459236.219 105.37 1.17
2459236.235 109.01 1.30
2459236.251 110.62 1.12
2459265.132 115.49 0.92
2459265.148 116.32 0.98
2459265.164 116.38 0.93
2459298.006 111.68 1.88
2459298.022 109.38 2.06
2459298.038 106.58 2.52
2459309.020 -49.29 0.96
2459309.036 -50.46 1.03
2459309.052 -51.08 1.08
